Ranking the information content of distance measures

Real-world data typically contain a large number of features that are often heterogeneous in nature, relevance, and also units of measure. When assessing the similarity between data points, one can build various distance measures using subsets of these features. Using the fewest features but still retaining sufficient information about the system is crucial in many statistical learning approaches, particularly when data are sparse. We introduce a statistical test that can assess the relative information retained when using two different distance measures, and determine if they are equivalent, independent, or if one is more informative than the other. This in turn allows finding the most informative distance measure out of a pool of candidates. The approach is applied to find the most relevant policy variables for controlling the Covid-19 epidemic and to find compact yet informative representations of atomic structures, but its potential applications are wide ranging in many branches of science.

==> README.txt <==
This is PNAS Nexus's template for typesetting journal articles, using the parent class file
"oup-authoring-template.cls".  

oup-authoring-template.cls is based upon the standard LaTeX document class
article.cls. It uses natbib.sty for bibliographical references.

The file manifest.txt provides a list of the files in the pnas-nexus-authoring-template
bundle.  The following are the main files available:
- pnas-nexus-authoring-template.tex, Sample template file to start with a new article
- pnas-nexus-authoring-template.pdf, Sample pdf.  
- oup-authoring-template.cls is the class file 

The documentation file is oup-authoring-template-doc.tex in the doc directory.  To
compile it:
latex oup-authoring-template-doc.tex

Also, oup-authoring-template-doc.pdf is available in the doc directory. 

Copyright 2021 OXFORD UNIVERSITY PRESS. 

Documentation and supporting packages are released under the
LATEX Project Public Licence, either version 1.3 or any later
version. 

==> manifest.txt <==
%%
%% Copyright 2021 OXFORD UNIVERSITY PRESS
%%
%% This file is part of the 'pnas-nexus-authoring-template Bundle'.
%% ---------------------------------------------
%%
%% It may be distributed under the conditions of the LaTeX Project Public
%% License, either version 1.2 of this license or (at your option) any
%% later version.  The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%%
%% The list of all files belonging to the 'pnas-nexus-authoring-template Bundle' is
%% given in the file `manifest.txt'.
%%
%% Template article for PNAS Nexus's document class `oup-authoring-template'
%% with bibliographic references
%%

% CONTENTS OF THE PNAS-NEXUS-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory pnas-nexus-authoring-template/

pnas-nexus-authoring-template.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory oup-authoring-template/doc/

oup-authoring-template-doc.tex -- LaTeX source file of documentation
oup-authoring-template.pdf-doc -- documentation for oup-authoring-template.cls


